Easy, Reproducible and Quality-Controlled Data Collection with Crowdaq

High-quality and large-scale data are key to success for AI systems. However, large-scale data annotation efforts are often confronted with a set of common challenges: (1) designing a user-friendly annotation interface; (2) training enough annotators efficiently; and (3) reproducibility. To address these problems, we introduce Crowdaq, an open-source platform that standardizes the data collection pipeline with customizable user-interface components, automated annotator qualification, and saved pipelines in a re-usable format. We show that Crowdaq simplifies data annotation significantly on a diverse set of data collection use cases and we hope it will be a convenient tool for the community.

==> questionset_crowdaq_demo.json <==
{
    "questions": [
        {
            "type": "multiple-choice",
            "question_id": "0",
            "context": [
                {
                    "type": "text",
                    "text": "As of Tuesday, 144 of the state's then-294 deaths involved nursing homes or longterm care facilities."
                }
            ],
            "question": {
                "question_text": "In \"294 deaths\", what should you label as the quantity?",
                "options": {
                    "A": "294",
                    "B": "294 deaths"
                }
            },
            "answer": "A"
        },
        {
            "type": "multiple-choice",
            "question_id": "1",
            "context": [
                {
                "type": "html",
                "label": "Assume you read this text",
                "html": "More than 60 % of coronavirus deaths in Washington state are linked to long-term care facilities ."
                }
            ],
            "question": {
                "question_text": "Which one of the following is the correct quantity or quantities to label in this sentence?",
                "options": {
                  "A": "60",
                  "B": "60 %",
                  "C": "More than 60 %",
                  "D": "More than 60 % of coronavirus deaths"
                }
            },
            "answer": "B"
        },
        {
            "type": "multiple-choice",
            "question_id": "2",
            "context": [
                {
                "type": "html",
                "label": "Assume you read this text",
                "html": "`` Until 10 days ago , the total number of additional shelter beds added in Seattle and King County was zero , '' Eisinger said ."
                }
            ],
            "question": {
                "question_text": "Which one of the following is the correct quantity or quantities to label in this sentence?",
                "options": {
                  "A": "10",
                  "B": "zero",
                  "C": "I will label both \"10\" and \"zero\""
                }
            },
            "answer": "B"
        },
        {
            "type": "multiple-choice",
            "question_id": "3",
            "context": [
                {
                "type": "html",
                "label": "Assume you read this text",
                "html": "Due to the closure of public buildings , at least 1,000 bathrooms are now inaccessible ."
                }
            ],
            "question": {
                "question_text": "Which one of the following is the correct quantity or quantities to label in this sentence?",
                "options": {
                  "A": "1,000",
                  "B": "at least 1,000",
                  "C": "at least 1,000 bathrooms"
                }
            },
            "answer": "A"
        },
        {
            "type": "multiple-choice",
            "question_id": "4",
            "context": [
                {
                "type": "html",
                "label": "Assume you read this text",
                "html": "Its daily case total has ranged between 71 and a high of 117 -- also Tuesday ."
                }
            ],
            "question": {
                "question_text": "Which one of the following is the correct quantity or quantities to label in this sentence?",
                "options": {
                  "A": "daily case total",
                  "B": "71",
                  "C": "117",
                  "D": "I will label the whole phrase of \"between 71 and a high of 117\"",
                  "E": "I will label both \"71\" and \"117\" separately"
                }
            },
            "answer": "E"
        },
        {
            "type": "multiple-choice",
            "question_id": "5",
            "context": [
                {
                "type": "html",
                "label": "Assume you read this text",
                "html": "Owen 's first surgery on Oct. 15 removed most of a brain tumor , but surgeons decided they could n't risk removal of a fragment , Brayton said ."
                }
            ],
            "question": {
                "question_text": "Is \"15\" a correct quantity?",
                "options": {
                  "A": "Yes, it is.",
                  "B": "No, it's not."
                }
            },
            "answer": "B"
        },
        {
            "type": "multiple-choice",
            "question_id": "6",
            "context": [
                {
                "type": "html",
                "label": "Assume you read this text",
                "html": "Nordstrom will close 16 stores , restructure to cut expenses Seattle-based Nordstrom announced the permanent closure of 16 full-line stores as the company grapples with the economic impact of coronavirus closures ."
                }
            ],
            "question": {
                "question_text": "Which one of the following is the correct quantity or quantities to label in this sentence?",
                "options": {
                  "A": "I will label \"16 stores\" and \"16 full-line stores\"",
                  "B": "I will only label the \"16\" in both \"16 stores\" and \"16 full-line stores\""
                }
            },
            "answer": "B"
        },
        {
            "type": "multiple-choice",
            "question_id": "7",
            "context": [
                {
                "type": "html",
                "label": "Assume you read this text",
                "html": "Another cost-saving measure includes a restructuring of the corporate organization and support roles , estimated to save about $ 150 million in expenses ."
                }
            ],
            "question": {
                "question_text": "Which one of the following is the correct quantity or quantities to label in this sentence?",
                "options": {
                  "A": "150",
                  "B": "150 million",
                  "C": "$ 150 million",
                  "D": "about $ 150 million"
                }
            },
            "answer": "B"
        },
        {
            "type": "multiple-choice",
            "question_id": "8",
            "context": [
                {
                "type": "html",
                "label": "Assume you read this text",
                "html": "Under the governor 's reopening plan , camping will be restored for small groups during phase 2 , which is tentatively set to go into effect June 1 ."
                }
            ],
            "question": {
                "question_text": "Which one of the following is the correct quantity or quantities to label in this sentence?",
                "options": {
                  "A": "2",
                  "B": "1",
                  "C": "Both \"2\" and \"1\"",
                  "D": "There're no quantities in this sentence."
                }
            },
            "answer": "D"
        },
        {
            "type": "multiple-choice",
            "question_id": "9",
            "context": [
                {
                "type": "html",
                "label": "Assume you read this text",
                "html": "Renton police Chief Ed VanValey told the council there had been a 79 percent increase in calls from the hotel 's location -- sometimes nine to 12 calls in a single day , and Renton Regional Fire Authority Chief Rick Marshall told the council the fire department fielded 30 calls in the last month , whereas over the same period last year it fielded one ."
                }
            ],
            "question": {
                "question_text": "Which one of the following is the correct quantity or quantities to label in this sentence?",
                "options": {
                  "A": "79, 12, 30",
                  "B": "79 percent, 12, 30",
                  "C": "79 percent, nine, 12, 30, one"
                }
            },
            "answer": "C"
        },
        {
            "type": "multiple-choice",
            "question_id": "10",
            "context": [
                {
                "type": "html",
                "label": "Assume you read this text",
                "html": "Renton has one of the highest rates of COVID-19 infections in the county , higher than Seattle 's at 505 cases per 100,000 residents , according to data from King County ."
                }
            ],
            "question": {
                "question_text": "Which one of the following is the correct quantity or quantities to label in this sentence?",
                "options": {
                  "A": "19",
                  "B": "19, 505",
                  "C": "505, 100,000",
                  "D": "505 cases per 100,000",
                  "E": "505 cases per 100,000 residents"
                }
            },
            "answer": "C"
        },
        {
            "type": "multiple-choice",
            "question_id": "11",
            "context": [
                {
                "type": "html",
                "label": "Assume you read this text",
                "html": "Renton has a COVID-19 infection today."
                }
            ],
            "question": {
                "question_text": "Is \"a\" in \"a COVID-19 infection\" a valid quantity?",
                "options": {
                  "A": "Yes",
                  "B": "No"
                }
            },
            "answer": "A"
        },
        {
            "type": "multiple-choice",
            "question_id": "12",
            "context": [
                {
                "type": "html",
                "label": "Assume you read this text",
                "html": "A total of 224,813 people in Washington have been tested for coronavirus ."
                }
            ],
            "question": {
                "question_text": "Is \"A\" in \"A total of\" a valid quantity?",
                "options": {
                  "A": "Yes",
                  "B": "No"
                }
            },
            "answer": "B"
        }
    ]
}
